Attestation with Constrained Relying Party

Allowing a compromised device to receive privacy-sensitive sensor readings, or to operate a safety-critical actuator, carries significant risk. Usually, such risks are mitigated by validating the device's security state with remote attestation, but current remote attestation protocols are not suitable when the beneficiary of attestation, the relying party, is a constrained device such as a small sensor or actuator. These devices typically lack the power and memory to operate public-key cryptography needed by such protocols, and may only be able to communicate with devices in their physical proximity, such as with the controller whose security state they wish to evaluate. In this paper, we present a remote platform attestation protocol suitable for relying parties that are limited to symmetric-key cryptography and a single communication channel. We show that our protocol, including the needed cryptography and message processing, can be implemented with a code size of 6 KB and validate its security via model checking with the ProVerif tool.

==> conferences.txt <==
Good source: https://sec-deadlines.github.io/

ISC 2023 and NordSec 2023 are ideal time-wise, since the deadline is at the end of Mariam's internship.

SecDev 2023 (too early)
IEEE Secure Development Conference
Atlanta, USA, 18-20.10.2024
https://secdev.ieee.org/2023/cfp/
Submission deadline: 2.6.2023

NDSS Symposium 2024 (too early)
The Network and Distributed System Security Symposium
San Diego, USA, 26.2.-1.3.2024
https://www.ndss-symposium.org/ndss2024/
Submission deadline: 28.6.2023

ISC 2023
Information Security Conference
Groningen, The Netherlands, 29.11-1.12.2023
https://isc23.cs.rug.nl/docs/home/
Submission deadline: 27.7.2023
Springer LNCS format, single-column
16 pages excluding bibliography and appendices, and 20 pages including bibliography and appendices

NordSec 2023
Oslo, Norway, 16-17.11.2023
https://uni.oslomet.no/nordsec2023/
Submission deadline: 1.8.2023
16 pages, Springer LNCS format, single-column

ICISSP 2024
10th International Conference on Information Systems Security and Privacy
Rome, Italy, 26.-28.2.2024
https://icissp.scitevents.org
    - Regular Papers
        - Paper Submission: October 26, 2023 (expired)
        - Authors Notification: December 5, 2023
        - Camera Ready and Registration: December 19, 2023
    - Position Papers /Regular Papers. Due to current exceptional circumstances, the deadlines below apply to both position papers and regular papers submitted after October 26th
        - Paper Submission: November 15, 2023
        - Authors Notification: December 22, 2023
        - Camera Ready and Registration: January 8, 2024

DSN 2024
The 54th Annual IEEE/IFIP International Conference on Dependable Systems and Networks
Brisbane, Australia 24-27.6.2024
https://dsn2024uq.github.io/
Abstract submission: 29.11.2023
Paper submission: 6.12.2023
